Leaky Dust Traps in Planet-Embedded Protoplanetary Disks

From the survival of dust disks for a few Myr to the establishment of chemical dichotomy, dust traps are expected to play a pivotal role in sculpting protoplanetary disks and the early planet formation process. These traps however may not be perfect as evidenced by the detection of gas and dust inside the gaps and cavities of structured disks. Using two-fluid hydrodynamic global simulations in both two-dimensions (2D) and three-dimensions (3D), we directly compute the dynamics of dust grains as they aerodynamically interact with the disk gas that is being perturbed by an embedded planet of varying mass. In both 2D and 3D, we find the dust trap to be more leaky for lower mass planet and for higher turbulent $\alpha$. More crucially, we find the fraction of the dust mass that remain trapped within the pressure bump can be up to an order of magnitude more reduced in 3D vs. 2D with all else equal. Our simulations show a complex behavior of dust radial motion that is both azimuthally and poloidally non-uniform, with the overall dynamics dominated by the dust coupling to the gas flow even for relatively high St = 0.1. The leaky traps we find suggest pebble isolation mass is likely not truly isolating and that gap-opening planets do not establish as an unconditional impermeable barrier. Our findings have implications for recent JWST MINDS results, which show that volatiles, including water, are present in the inner regions of disks hosting outer dust rings.

==> response.txt <==
Reviewer:
Referee report

Title: Leaky Dust Traps in Planet-Embedded Protoplanetary Disks
Authors: Pinghui Huang and collaborators

This paper presents 2D and 3D hydrodynamical simulations of the gas and dust evolution when a planet is embedded in the disk. In particular, it focuses on understanding the amount of dust that leaks through the planetary gap. The authors found that the amount of dust leakiness is different between the 2D and the 3D simulations, with the gaps being leakier in the 3D models. The results have important implications in the interpretation of pebble accretion models in the context of the pebble isolation mass and possible interpretation of the disk inner chemistry. However, how dust trapping depends on the disk viscosity and planet mass is not fully a new result and I encourage the authors to acknowledge several previous papers that have investigated this topic in detail, including de Juan Ovelar et al. 2016, Pinilla et al. 2021, Kalyaan et al. 2021 & 2023, Jiang et al. 2024, among others.

Major comments:
- Figures: most of the figures lack units in their axes. I understand these are normalized units, but it would be good to add either "[Rp] - when is about distance" or "(normalized units)"
- A motivation of the selected parameters for the models is missing, such as St =0.1, planet mass, and alpha. In particular, recent observations of disks suggest that the disk turbulence is rather low (e.g. review by Rosotti et al., 2023), so it is not clear what is the motivation to explore alpha=10^-2 vs. a lower value of alpha (for example 10^-4). It would be interesting to see if the differences that are found between 2D and 3D models are smaller when trapping is more efficient in a low turbulent disk.
- In Section 2.2 when the initial conditions are given, Sigma_0 should have units of Mp/R_p^2, and rho_0 should have units of Mp/R_p^3, please add units to these quantities. This also applies to several quantities/plots that are given in the paper. Please clarify if the disk mass is the same between the 2D and the 3D models. In addition, I suggest providing typical values of the disk mass when the planet is assumed to be located at a given distance from the star. In addition, it would be beneficial to give the pressure scale height value at the planet location for the 2D vs. the 3D models and make sure that they are identical, as the gap opening process depends on the pressure torque.
- Viscosity/turbulence: It is not very clear if the vertical turbulence is different from the radial turbulence in the 3D models. I suggest the authors expand their explanation on this and the implication for the dust diffusion (vertical and radial). In other words, is turbulence anisotropic in the 3D models, and by how much they differ? In addition, what would be the implication of this in the trapping of particles? The authors mention in the conclusions that the turbulent diffusion is assumed to be the same between the gas and dust, so it is the case that the dust vertical turbulent diffusion is the same between the 2D and 3D models?
- For equations 24-27, I appreciate the difficulty to quantify the inner and outer location where these quantities are calculated. However, I suggest the authors consider either a factor of the scale height from the planet location inwards/outwards or a factor of the Hill radius. The results will not change, but at least the locations will be more clearly defined.
- Some of the results would be easier to describe with a figure showing the azimuthally averaged (vertically integrated) gas and dust surface densities. Such plots would be also helpful to compare gap size and depths of the 2D vs. 3D models for different times of evolution (figure 7 is actually confusing).
- It was not clear in the paper why Models A or C has not reached a steady-state, when Figure 8 shows that Model D is actually the one that seems to be still very variable. A clarification is needed. If the steady state is not reached in most of the models, what are the current limitations to run the models for longer times? As their definition of trapping efficiency seems to depend on this assumption, it would be beneficial to show results at longer times of evolution.
- It is surprising how vertically extended the dust distribution is for St=0.1. Such big particles are expected to be settled to the midplane. The authors may comment on this and how their vertical distribution compares to the typically used equation from Fromang & Nelson 2009. What are the implications for the interpretation of observations when using that analytical prescription such as in the recent work by Vallenave et al. (2025)?



Minor comments:
- As the Stokes number is widely used in the paper, I suggest introducing the definition and respectively equation(s). In addition, it would be beneficial for the paper to give quantitative approximations of the particle size for such a Stokes number inside and outside the trap assuming typical disk parameters.
- Figure 1 and 2 are important to clarify some assumptions and its importance, but they do not describe key results, so I would suggest moving these to an appendix
- Clarify that the planet is located at 1 and if the planet is allowed to migrate. Please comment how planet migration can change the results
- About the dust back reaction, it is not clear if it is ignored only during the first 100 planetary orbits or for the entire time in the simulations.
- For the figures showing the vertical vs the radial distribution, I suggest that the vertical axis is pi/2 - theta, so that the midplane is at zero. The authors may consider also to change the vertical axes to H/r units, which are easier to understand and widely used in the community.
- The authors should comment why multiple rings are not found in the dust density distribution for the low mass planet models as the annular gaps and rings that have been previously reported in other works, some of them by the co-authors of this paper.
- For all the relevant figures, I recommend adding lines for the boundaries that are assumed to measure the trapping efficiency (for example figure 3, 4, 5 are missing these lines). I also recommend adding a point for the planet location, which is hard to see in several of the panels (specially the dust density distribution).
- The orange lines that are showing the inner and outer boundary are difficult to see in many different panels. Please consider other colour.
- Figure 13: I suggest highlighting the locations of L4 and L5 in this figure. For the discussion of dust trapping by Lagrangian points, please consider citing the work by Montesinos et al. 2020
- At the beginning of Section 4.3, I recommend adding and comment the paper of Ataiee et al 2018 who investigated how turbulence can change the pebble isolation mass.
- In the discussion of Section 4.3, I got confused by the amount of dust that are expected to be accreted by the planet. The authors mentioned: "We may therefore expect most of the leaked dust grains to flow interior to the planet's orbit rather than being accreted onto the planetary core" but later said "we may expect even the higher St particles to be efficiently accreted by the planet once those particles leak out of the pressure trap", which seems contradictory. Please clarify.

